A Constrained Spectral Approximation of Subgrid-Scale Orography on Unstructured Grids

The representation of subgrid-scale orography is a challenge in the physical parameterization of orographic gravity-wave sources in weather forecasting. A significant hurdle is encoding as much physical information with as simple a representation as possible. Other issues include scale awareness, i.e., the orographic representation has to change according to the grid cell size and usability on unstructured geodesic grids with non-quadrilateral grid cells. This work introduces a novel spectral analysis method approximating a scale-aware spectrum of subgrid-scale orography on unstructured geodesic grids. The dimension of the physical orographic data is reduced by more than two orders of magnitude in its spectral representation. Simultaneously, the power of the approximated spectrum is close to the physical value. The method is based on well-known least-squares spectral analyses. However, it is robust to the choice of the free parameters, and tuning the algorithm is generally unnecessary. Numerical experiments involving an idealized setup show that this novel spectral analysis performs significantly better than a straightforward least-squares spectral analysis in representing the physical energy of a spectrum. Studies involving real-world topographic data are conducted, and reasonable error scores within $\pm 10\%$ error relative to the maximum physical quantity of interest are achieved across different grid sizes and background wind speeds. The deterministic behavior of the method is investigated along with its principal capabilities and potential biases, and it is shown that the error scores can be iteratively improved if an optimization target is known. Discussions on the method's limitations and broader applicability conclude this work.

==> wind_dir.tikz <==
\begin{figure}
    \centering
        
    \begin{tikzpicture}

        % \draw (0,0) node[fill,circle,inner sep=1.8pt]{} circle[radius=4cm];
        \foreach \X [count=\Y starting from 0] in 
                {E: \\6.82\%,
                 NE: 6.68\%,
                 N: 11.57\%,
                 NW: 7.35\%,
                 W: \\6.82\%,
                 SW: 6.68\%,
                 S: 11.57\%,
                 SE: 7.35\%
                 }
        {
            \draw[->]
            (0,0) -- (\Y*45:2)
            node[inner sep=1.8pt]{} node[pos=1.3, align=left] {\X};
        }

    \end{tikzpicture}   
    
    \caption{The effect of the wind direction on the MRE scores averaged over all grid cells in the Alaskan Rocky Mountains region. Arrows along the eight cardinal and inter-cardinal directions depict the direction of the wind flow and the associated MRE. The background wind is kept at a constant magnitude of $10$\,m\,s$^{-1}$; see accompanying text for an elaboration.}
    \label{fig:wind_dir}
\end{figure}

